Revisiting the Properties of GW190814 and Its Formation History

GW190814 was reported during LIGO's and Virgo's third observing run with the most asymmetric component masses (a $\sim 23$ $M_{\odot}$ black hole and a $\sim2.6$ $M_{\odot}$ compact object). Under the assumption that this event is a binary black hole (BBH) merger formed through the isolated binary evolution channel, we reanalyze the publicly released data of GW190814 with the modified astrophysical priors on the effective spin $\chi_{\rm eff}$, and further explore its formation history using detailed binary modeling. We show that GW190814 is likely to have been formed through the classical common envelope channel. Our findings show that the properties inferred using the modified astrophysical priors are consistent with those inferred by the uniform priors. With the newly-inferred properties of GW190814, we perform detailed binary evolution of the immediate progenitor of the BBH (namely a close binary system composed of a BH and a helium star) in a large parameter space, taking into account mass-loss, internal differential rotation, supernova kicks, and tidal interactions between the helium star and the BH companion. Our findings show that GW190814-like events could be formed in limited initial conditions just after the common envelope phase: a $\sim 23$ $M_{\odot}$ BH and a helium star of $M_{\rm ZamsHe}$ $\sim$ 8.5 $M_{\odot}$ at solar metallicity ($\sim$ 7.5 $M_{\odot}$ at 10\% solar metallicity) with an initial orbital period at around 1.0 day. Additionally, the inferred low spin of the secondary indicates that the required metallicity for reproducing GW190814-like events should not be too low (e.g., Z $\gtrsim$ 0.1 $Z_{\odot}$).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
